SMURF: Efficient and Scalable Metadata Access for Distributed Applications

In parallel with big data processing and analysis dominating the usage of distributed and cloud infrastructures, the demand for distributed metadata access and transfer has increased. In many application domains, the volume of data generated exceeds petabytes, while the corresponding metadata amounts to terabytes or even more. This paper proposes a novel solution for efficient and scalable metadata access for distributed applications across wide-area networks, dubbed SMURF. Our solution combines novel pipelining and concurrent transfer mechanisms with reliability, provides distributed continuum caching and prefetching strategies to sidestep fetching latency, and achieves scalable and high-performance metadata fetch/prefetch services in the cloud. We also study the phenomenon of semantic locality in real trace logs, which is not well utilized in metadata access prediction. We implement a novel prefetch predictor based on this observation and compare it with three existing state-of-the-art prefetch schemes on Yahoo! Hadoop audit traces. By effectively caching and prefetching metadata based on the access patterns, our continuum caching and prefetching mechanism significantly improves local cache hit rate and reduces the average fetching latency. We replayed approximately 20 Million metadata access operations from real audit traces, in which our system achieved 90% accuracy during prefetch prediction and reduced the average fetch latency by 50% compared to the state-of-the-art mechanisms.

==> ExtensionWorkFromEdge19.txt <==


We did a couple of extended works based on our previous publication on EDGE19.

We revised the Section of Introduction and the Section of Background and Motivation. Our system is not only aiming to improve the performance of the file system metadata transferring, but also can be potentially applied to improve the general purpose of metadata transferring in WAN (e.g., the metadata of data lake, and the metadata of AWS S3 object). Moreover, we emphasis our effort to resolve two IoT research challenges:  heterogeneity and scalability.

we proposed the concept of the on-the-fly inter-protocol translation between heterogeneous end systems and illustrated the metadata pipeline transferring mechanism in our work. By doing this, we discussed more details of ``Universal Transferring Stream'' in Section 3.2. We formulate the metadata transfer stream pipeline model in Section 3.2.1 and gave the examples of how to use SMURF universal stream in a programmatic manner in Section 3.2.2. We proposed the matrix ordering on sending metadata in pipeline in Section 3.2.3. To demonstrate the concept of universal metadata transferring stream, we implemented a variety of protocols in SMURF protocol libraries. In the experiments, we conducted the metadata pipeline transferring over different protocols (e.g., FTP, GSIFTP, iRODS, S3). We also evaluated our system performance using the existing XSEDE Comet GSIFTP server.


We allocated the new experimental machines with the larger disk space and constructed the file system from the full trace logs. We statistically analyze this constructed directories in Figure 8. We continue to add necessary features to our SMURF system. For example, we support the block storage and transferring on the large size metadata in Section 3.3.2. And we added the functionality of the directory tree structure synchronization in Section 3.3.4.


We re-conducted the prefetch experiments. Especially, we improved the prefetch scheme and re-conduct the experiments on Yahoo! Hadoop system trace logs. We improved the cache hit rate to 90 percentage. We re-evaluate the continuum caching performance with much lower cache capacity on the edge node. Meanwhile, we measured the system cost on the criteria of memory usage between different prefetch schemes.


==> TPDS 2021 - BIng - ARXIV/ExtensionWorkFromEdge19.txt <==


We did a couple of extended works based on our previous publication on EDGE19.

We revised the Section of Introduction and the Section of Background and Motivation. Our system is not only aiming to improve the performance of the file system metadata transferring, but also can be potentially applied to improve the general purpose of metadata transferring in WAN (e.g., the metadata of data lake, and the metadata of AWS S3 object). Moreover, we emphasis our effort to resolve two IoT research challenges:  heterogeneity and scalability.

we proposed the concept of the on-the-fly inter-protocol translation between heterogeneous end systems and illustrated the metadata pipeline transferring mechanism in our work. By doing this, we discussed more details of ``Universal Transferring Stream'' in Section 3.2. We formulate the metadata transfer stream pipeline model in Section 3.2.1 and gave the examples of how to use SMURF universal stream in a programmatic manner in Section 3.2.2. We proposed the matrix ordering on sending metadata in pipeline in Section 3.2.3. To demonstrate the concept of universal metadata transferring stream, we implemented a variety of protocols in SMURF protocol libraries. In the experiments, we conducted the metadata pipeline transferring over different protocols (e.g., FTP, GSIFTP, iRODS, S3). We also evaluated our system performance using the existing XSEDE Comet GSIFTP server.


We allocated the new experimental machines with the larger disk space and constructed the file system from the full trace logs. We statistically analyze this constructed directories in Figure 8. We continue to add necessary features to our SMURF system. For example, we support the block storage and transferring on the large size metadata in Section 3.3.2. And we added the functionality of the directory tree structure synchronization in Section 3.3.4.


We re-conducted the prefetch experiments. Especially, we improved the prefetch scheme and re-conduct the experiments on Yahoo! Hadoop system trace logs. We improved the cache hit rate to 90 percentage. We re-evaluate the continuum caching performance with much lower cache capacity on the edge node. Meanwhile, we measured the system cost on the criteria of memory usage between different prefetch schemes.

